Fabrication and Characterization of p-type Inverted Coaxial Point Contact (ICPC) Detectors with a-Ge Dual-Blocking Contacts

We report the fabrication and characterization of two p-type inverted coaxial point contact (ICPC) high-purity germanium (HPGe) detectors, SAP16 and SAP17, produced from USD-grown crystals with net impurity concentrations of $\sim 3\times10^{10}\,\mathrm{cm^{-3}}$. Both devices employ \emph{thin} amorphous-germanium (a-Ge) dual-blocking contacts, implemented here for the first time on ICPC detectors, to provide bipolar charge blocking while limiting dead-layer thickness. Electrical tests at 76~K demonstrate stable operation with picoampere-level leakage currents and sub-pF capacitance: SAP17 reached $\sim 4.62$~pA at the maximum tested bias (500~V) and operated stably at 400~V with $C\simeq 0.503$~pF. \emph{Meanwhile,} SAP16 achieved superior spectroscopic performance, with energy resolutions of 2.42\% at 59.5~keV and 0.36\% at 662~keV. Gamma-ray spectroscopy with $^{241}$Am and $^{137}$Cs shows that modest geometric differences lead to measurable changes in depletion behavior and charge-collection uniformity, consistent with electrostatic modeling. Angular-response measurements further reveal pronounced directional sensitivity at 59.5~keV, whereas the 662~keV response is essentially isotropic over the measured range. These results validate thin a-Ge dual-blocking contacts for ICPC HPGe detectors and highlight geometry-driven trade-offs among leakage current, depletion, and energy resolution relevant to low-background and low-threshold applications.

==> README_JINST.txt <==
This project is formatted for submission to JINST using jinstpub.sty.

- main.tex: JINST-formatted manuscript (compile this)
- jinstpub.sty: JINST style package (from SISSA)
- JHEP.bst: BibTeX style (included for convenience; current manuscript uses thebibliography)
- ICPC_draft_EPJC_original.tex: your original EPJC-formatted source (kept for reference)

Notes:
- The manuscript content was kept the same.
- \appendix was inserted before the first appendix section.

